Machine Learning-enhanced Receive Processing for MU-MIMO OFDM Systems

Machine learning (ML) can be used in various ways to improve multi-user multiple-input multiple-output (MU-MIMO) receive processing. Typical approaches either augment a single processing step, such as symbol detection, or replace multiple steps jointly by a single neural network (NN). These techniques demonstrate promising results but often assume perfect channel state information (CSI) or fail to satisfy the interpretability and scalability constraints imposed by practical systems. In this paper, we propose a new strategy which preserves the benefits of a conventional receiver, but enhances specific parts with ML components. The key idea is to exploit the orthogonal frequency-division multiplexing (OFDM) signal structure to improve both the demapping and the computation of the channel estimation error statistics. Evaluation results show that the proposed ML-enhanced receiver beats practical baselines on all considered scenarios, with significant gains at high speeds.

==> figs/angles.csv <==
angles, mmse, hg, ml
0.000000000000000000e+00,5.290749998132014513e-03,1.408500001576612785e-03,5.644583342636906153e-04
5.000000000000000000e+00,5.305031245066858282e-03,1.553437500746440150e-03,5.893645841279067333e-04
1.000000000000000000e+01,5.586749997515653640e-03,1.940645834214592327e-03,6.527083345990831401e-04
1.500000000000000000e+01,6.290802079287458395e-03,2.645760416096891356e-03,7.867604183320508126e-04
2.000000000000000000e+01,7.861593750209066797e-03,4.132125000571250026e-03,1.037687501129767268e-03
2.500000000000000000e+01,1.154011458109925961e-02,8.041010418282892175e-03,1.598541666362507689e-03
3.000000000000000000e+01,1.910403125543234243e-02,1.665409374270711632e-02,2.880270835687042449e-03


==> figs/angles_18.csv <==
angles, mmse, hg, ml, oamp
0.000000000000000000e+00,5.288520830512425872e-03,1.419281250209678599e-03,5.609791680144555082e-04,3.104023435916769720e-03
3.000000000000000000e+00,5.212072915472162372e-03,1.464645833848407953e-03,5.727604176172462975e-04,3.047031249074916466e-03
6.000000000000000000e+00,5.325822913680893986e-03,1.604104168287449157e-03,5.975625009814394340e-04,3.142213539719886876e-03
9.000000000000000000e+00,5.507718748955085439e-03,1.816510418235339069e-03,6.420312518239369671e-04,3.303567707718866459e-03
1.200000000000000000e+01,5.780197913694792508e-03,2.158510416800709601e-03,6.892395852064510256e-04,3.508085936639145346e-03
1.500000000000000000e+01,6.282885414306292604e-03,2.642791666638004584e-03,7.868750011257362540e-04,3.925416665933607017e-03
1.800000000000000000e+01,7.076770832292821056e-03,3.401364581301095837e-03,9.229791683774237528e-04,4.612890624252667486e-03


==> figs/meters.csv <==
meters, mmse, hg, ml
0.000000000000000000e+00,5.290749998132013646e-03,1.408500001576612568e-03,5.644583342636906153e-04
1.000000000000000000e+01,5.295171472183042224e-03,1.453372651319591227e-03,5.721693092216519495e-04
2.000000000000000000e+01,5.299601514982231476e-03,1.498332263562071696e-03,5.798952279295317789e-04
3.000000000000000000e+01,5.342863483582045714e-03,1.578469600944669123e-03,5.932022717255421625e-04
4.000000000000000000e+01,5.414102271508005812e-03,1.683977455094705106e-03,6.105348593350134459e-04
5.000000000000000000e+01,5.526731763423579566e-03,1.821978673725366867e-03,6.346595761217987963e-04
6.000000000000000000e+01,5.700232969456193663e-03,2.006338748404787667e-03,6.688836574906336600e-04
7.000000000000000000e+01,5.924653650727102622e-03,2.235806535690003545e-03,7.102379846464984070e-04
8.000000000000000000e+01,6.280145934633747998e-03,2.580533598232111724e-03,7.699283762617876959e-04
9.000000000000000000e+01,6.718402518655465852e-03,3.011673835873156149e-03,8.414848574128148831e-04
1.000000000000000000e+02,7.501207087375280809e-03,3.830277290272243729e-03,9.633246467351293122e-04


==> figs/meters_75.csv <==
meters, mmse, hg, ml, oamp
0.000000000000000000e+00,5.288520830512426739e-03,1.419281250209678599e-03,5.609791680144556167e-04,3.104023435916770154e-03
5.000000000000000000e+00,5.269953925386597175e-03,1.430298946638016875e-03,5.638404801054853381e-04,3.090181743498488908e-03
1.000000000000000000e+01,5.251337329115991423e-03,1.441346130045720103e-03,5.667094500087569136e-04,3.076303006158760851e-03
1.500000000000000000e+01,5.238754662598098764e-03,1.455386429867762616e-03,5.699931438491980451e-04,3.067252328227544449e-03
2.000000000000000000e+01,5.250312275958942364e-03,1.481373723506693380e-03,5.749303740634031630e-04,3.077516146133465330e-03
2.500000000000000000e+01,5.269303310262703037e-03,1.511071715406319587e-03,5.803832976970257386e-04,3.093729000909490722e-03
3.000000000000000000e+01,5.295884925723203657e-03,1.547087309709828254e-03,5.873315621541693159e-04,3.116770172650083510e-03
3.500000000000000000e+01,5.329611675756172964e-03,1.589786284136696743e-03,5.959692769576074682e-04,3.146457985014655418e-03
4.000000000000000000e+01,5.367100109439220355e-03,1.636134165607169930e-03,6.053211013324749906e-04,3.179342603900585720e-03
4.500000000000000000e+01,5.414520672386571691e-03,1.695607844056656400e-03,6.153341079457244492e-04,3.217816583665389103e-03
5.000000000000000000e+01,5.467454564462418710e-03,1.762226983368733431e-03,6.257554958874805753e-04,3.259496367027055197e-03
5.500000000000000000e+01,5.531394569987181827e-03,1.837793975145737271e-03,6.381435152137804713e-04,3.310297753589476651e-03
6.000000000000000000e+01,5.614245123912176873e-03,1.926492856395331738e-03,6.543772472178743587e-04,3.377878995589787652e-03
6.500000000000000000e+01,5.706786470769891970e-03,2.022404428427684170e-03,6.724927935667259068e-04,3.453895129432624569e-03
7.000000000000000000e+01,5.825348350413232443e-03,2.141648676457210028e-03,6.944292345684334586e-04,3.553636197988833002e-03
7.500000000000000000e+01,5.961774985420824347e-03,2.276894074896672424e-03,7.190065942955368343e-04,3.669614863457352355e-03


==> figs/set_angles.csv <==
idx_1, idx_2, idx_3, idx_4, idx_5, idx_6, idx_7, idx_8, idx_9, idx_10, angle_1, angle_2, angle_3, angle_4, angle_5, angle_6, angle_7, angle_8, angle_9, angle_10
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,-2.500000000000000000e+01,-4.700000000000000000e+01,-4.600000000000000000e+01,-5.200000000000000000e+01,-3.800000000000000000e+01,-5.800000000000000000e+01,-3.500000000000000000e+01,-2.300000000000000000e+01,-5.000000000000000000e+01,-5.200000000000000000e+01
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,-1.800000000000000000e+01,-4.000000000000000000e+00,1.400000000000000000e+01,-4.300000000000000000e+01,-3.600000000000000000e+01,-4.700000000000000000e+01,-2.400000000000000000e+01,9.000000000000000000e+00,-1.600000000000000000e+01,-3.300000000000000000e+01
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,2.000000000000000000e+01,7.000000000000000000e+00,2.100000000000000000e+01,-1.500000000000000000e+01,-3.300000000000000000e+01,-4.400000000000000000e+01,-2.100000000000000000e+01,2.400000000000000000e+01,-1.500000000000000000e+01,-2.000000000000000000e+00
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,2.400000000000000000e+01,1.700000000000000000e+01,2.500000000000000000e+01,-1.100000000000000000e+01,-8.000000000000000000e+00,-2.000000000000000000e+01,-4.000000000000000000e+00,3.700000000000000000e+01,2.000000000000000000e+00,2.200000000000000000e+01
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,3.500000000000000000e+01,2.000000000000000000e+01,3.000000000000000000e+01,4.500000000000000000e+01,-1.000000000000000000e+00,2.900000000000000000e+01,0.000000000000000000e+00,3.900000000000000000e+01,3.500000000000000000e+01,4.000000000000000000e+01
1.000000000000000000e+00,2.000000000000000000e+00,3.000000000000000000e+00,4.000000000000000000e+00,5.000000000000000000e+00,6.000000000000000000e+00,7.000000000000000000e+00,8.000000000000000000e+00,9.000000000000000000e+00,1.000000000000000000e+01,4.600000000000000000e+01,2.700000000000000000e+01,5.700000000000000000e+01,5.800000000000000000e+01,4.000000000000000000e+00,4.500000000000000000e+01,4.900000000000000000e+01,5.700000000000000000e+01,3.800000000000000000e+01,5.600000000000000000e+01


==> figs/snr.csv <==
snr,mmse,mmse_l,mmse_h,oamp,oamp_l,oamp_h,hg,hg_l,hg_h,mmnet,mmnet_l,mmnet_h,ml,ml_l,ml_h
0.000000000000000000e+00,3.857726670225383736e-02,3.417586169364802973e-02,4.297867171085964499e-02,2.944116668775677986e-02,2.707623237528669971e-02,3.180610100022686348e-02,2.059039996663341449e-02,1.888939493092655145e-02,2.229140500234027752e-02,1.944098331364512225e-02,1.846400634692656195e-02,2.041796028036368255e-02,1.343680002442852219e-02,1.274302030458861375e-02,1.413057974426843062e-02
1.000000000000000000e+00,2.723913336140685454e-02,2.363304780594208121e-02,3.084521891687162787e-02,1.926933335157809610e-02,1.745451960005398387e-02,2.108414710310220833e-02,1.246606667077867180e-02,1.131846224105903520e-02,1.361367110049830839e-02,1.094548332975246209e-02,1.030467115214435229e-02,1.158629550736057189e-02,7.459800006843579460e-03,6.954358682976559750e-03,7.965241330710599171e-03
2.000000000000000000e+00,1.871106667464482801e-02,1.597068857981326362e-02,2.145144476947639239e-02,1.231350000231759903e-02,1.097989318160392386e-02,1.364710682303127420e-02,7.324533347018586868e-03,6.603333412767090765e-03,8.045733281270082971e-03,5.983633329696022574e-03,5.561515273939190290e-03,6.405751385452854857e-03,4.012133357544371906e-03,3.650388996258807726e-03,4.373877718829936520e-03
3.000000000000000000e+00,1.259793327745865020e-02,1.051418132099604143e-02,1.468168523392125897e-02,7.776333308662289161e-03,6.800137885698168821e-03,8.752528731626409500e-03,4.227866681059822516e-03,3.764385511757777948e-03,4.691347850361867085e-03,3.183666667825309736e-03,2.911301278923561584e-03,3.456032056727057888e-03,2.131733354850439202e-03,1.895762344993298524e-03,2.367704364707580098e-03
4.000000000000000000e+00,8.237800009002966758e-03,6.745211264849069847e-03,9.730388753156862802e-03,4.878833320428384301e-03,4.157395517554642733e-03,5.600271123302125870e-03,2.373666669831436815e-03,2.102210335029450552e-03,2.645123004633423078e-03,1.681550000439164735e-03,1.506662687721385891e-03,1.856437313156943580e-03,1.097133331692020774e-03,9.549487869056976722e-04,1.239317876478343875e-03
5.000000000000000000e+00,5.281666659560870294e-03,4.239050258842887511e-03,6.324283060278853077e-03,3.055499995069112761e-03,2.526150282414895733e-03,3.584849707723329788e-03,1.328600013250252117e-03,1.177521338509748827e-03,1.479678687990755408e-03,8.932333347416715605e-04,7.858665548714545293e-04,1.000600114611888700e-03,5.627999980060850033e-04,4.708543874953056876e-04,6.547456085168642647e-04
6.000000000000000000e+00,3.292733341870189654e-03,2.585263814109377972e-03,4.000202869631001336e-03,1.897999993496341659e-03,1.509917314177728698e-03,2.286082672814954836e-03,7.214666732324985380e-04,6.266890633361438820e-04,8.162442831288531939e-04,4.734666682430541769e-04,4.114879106170249131e-04,5.354454258690834407e-04,2.786666680185590395e-04,2.258548399783218120e-04,3.314784960587962670e-04
7.000000000000000000e+00,2.010733331517258315e-03,1.541050239921522291e-03,2.480416423112994338e-03,1.184333329147193529e-03,9.137741881030646014e-04,1.454892470191322456e-03,3.962666642619297398e-04,3.378480226570635303e-04,4.546853058667959494e-04,2.478000002476619772e-04,2.087373583575680299e-04,2.868626421377559244e-04,1.314666659236536270e-04,1.011411005360744194e-04,1.617922313112328482e-04
8.000000000000000000e+00,1.168000004567147426e-03,8.655224183010590180e-04,1.470477590833235834e-03,7.228333268722055005e-04,5.360796089773738060e-04,9.095870447670371950e-04,2.056666676144232092e-04,1.565438607819359456e-04,2.547894744469104728e-04,1.373499997163889793e-04,1.084622995788347543e-04,1.662376998539432044e-04,5.773333373508648638e-05,3.978080312149782851e-05,7.568586434867514425e-05
9.000000000000000000e+00,6.871333369344939049e-04,4.850314342826112001e-04,8.892352395863766098e-04,4.251666633645073560e-04,2.949625248664356999e-04,5.553708018625790662e-04,1.205999972808058444e-04,7.591506590572694190e-05,1.652849286558847469e-04,8.128333354834467971e-05,5.676678447041018567e-05,1.057998826262791737e-04,2.240000011079246075e-05,1.407306918013934666e-05,3.072693104144557654e-05
1.000000000000000000e+01,3.952666601035162474e-04,2.631616193721736494e-04,5.273717008348588996e-04,2.653333303460385850e-04,1.690108113267015512e-04,3.616558493653756188e-04,7.700000121258198391e-05,3.570236806917463093e-05,1.182976343559893369e-04,4.910000044619664900e-05,2.831321205784483345e-05,6.988678883454846455e-05,7.933333457913249379e-06,4.957691686576745264e-06,1.090897522924975349e-05

